RAILS: Retrieval-Augmented Incremental LLM Clustering at Scale

Using a Large Language Model (LLM) as the clusterer at production scale is hard: prompts cannot hold the entire label space, and per-document serial processing does not deliver the throughput real workloads require. We present RAILS, a retrieval-augmented incremental LLM clusterer that turns clustering into a simple loop over a growing label pool and scales through document batching with bounded concurrency. On six public benchmarks RAILS exceeds the strongest prior LLM-clustering method on average, lifting accuracy from 51.2% to 59.3%, NMI from 67.2% to 74.8%, and ARI from 45.4% to 54.7%. We further report production-deployment evidence from a SaaS ticket-topic-discovery pipeline, where RAILS has replaced a traditional HDBSCAN stage with higher clustering quality, transparent prompt-driven control, and stateful incremental operation.

==> figures/data/pool_brandA.dat <==
batch pool_size new_labels
1 10 10.000
134 77 0.504
267 105 0.211
400 116 0.083
533 126 0.075
666 140 0.105
799 148 0.060
932 155 0.053
1065 161 0.045
1198 175 0.105
1331 185 0.075
1464 194 0.068
1597 206 0.090
1730 215 0.068
1863 219 0.030
1996 223 0.030
2129 232 0.068
2262 238 0.045
2395 250 0.090
2528 260 0.075
2661 263 0.023
2794 268 0.038
2927 275 0.053
3060 281 0.045
3193 289 0.060
3326 301 0.090
3459 310 0.068
3592 311 0.008
3725 318 0.053
3858 327 0.068
3991 333 0.045
4124 338 0.038
4257 343 0.038
4390 346 0.023
4523 349 0.023
4656 352 0.023
4789 359 0.053
4922 369 0.075
5055 375 0.045
5188 382 0.053
5321 398 0.120
5454 407 0.068
5587 415 0.060
5720 419 0.030
5853 426 0.053
5986 436 0.075
6119 442 0.045
6252 457 0.113
6385 463 0.045
6518 472 0.068
6651 481 0.068
6665 481 0.000


==> figures/data/pool_brandB.dat <==
batch pool_size new_labels
1 12 12.000
134 109 0.729
267 136 0.203
400 155 0.143
533 173 0.135
666 193 0.150
799 224 0.233
932 243 0.143
1065 265 0.165
1198 295 0.226
1331 309 0.105
1464 320 0.083
1597 339 0.143
1730 353 0.105
1863 382 0.218
1996 399 0.128
2129 410 0.083
2262 420 0.075
2395 445 0.188
2528 457 0.090
2661 474 0.128
2794 489 0.113
2927 501 0.090
3060 520 0.143
3193 537 0.128
3326 545 0.060
3459 566 0.158
3592 581 0.113
3725 595 0.105
3858 614 0.143
3991 622 0.060
4124 638 0.120
4257 651 0.098
4390 662 0.083
4523 676 0.105
4656 681 0.038
4789 688 0.053
4922 698 0.075
5055 713 0.113
5188 717 0.030
5321 727 0.075
5454 730 0.023
5587 741 0.083
5720 746 0.038
5853 756 0.075
5986 764 0.060
6119 773 0.068
6252 782 0.068
6385 790 0.060
6518 799 0.068
6651 805 0.045
6665 805 0.000


==> figures/data/pool_brandC.dat <==
batch pool_size new_labels
1 12 12.000
134 83 0.534
267 109 0.195
400 131 0.165
533 146 0.113
666 160 0.105
799 173 0.098
932 183 0.075
1065 197 0.105
1198 211 0.105
1331 219 0.060
1464 235 0.120
1597 248 0.098
1730 271 0.173
1863 287 0.120
1996 309 0.165
2129 318 0.068
2262 334 0.120
2395 345 0.083
2528 365 0.150
2661 383 0.135
2794 403 0.150
2927 430 0.203
3060 444 0.105
3193 456 0.090
3326 468 0.090
3459 504 0.271
3592 530 0.195
3725 554 0.180
3858 585 0.233
3991 605 0.150
4124 620 0.113
4257 641 0.158
4390 653 0.090
4523 670 0.128
4656 685 0.113
4789 704 0.143
4922 718 0.105
5055 743 0.188
5188 766 0.173
5321 780 0.105
5454 792 0.090
5587 806 0.105
5720 814 0.060
5853 833 0.143
5986 859 0.195
6119 877 0.135
6252 896 0.143
6385 905 0.068
6518 925 0.150
6651 941 0.120
6665 944 0.214


==> figures/data/pool_brandD.dat <==
batch pool_size new_labels
1 15 15.000
134 110 0.714
267 172 0.466
400 205 0.248
533 248 0.323
666 283 0.263
799 312 0.218
932 338 0.195
1065 354 0.120
1198 382 0.211
1331 417 0.263
1464 444 0.203
1597 464 0.150
1730 494 0.226
1863 525 0.233
1996 554 0.218
2129 567 0.098
2262 605 0.286
2395 633 0.211
2528 654 0.158
2661 672 0.135
2794 697 0.188
2927 716 0.143
3060 738 0.165
3193 754 0.120
3326 775 0.158
3459 805 0.226
3592 827 0.165
3725 850 0.173
3858 864 0.105
3991 886 0.165
4124 897 0.083
4257 911 0.105
4390 927 0.120
4523 941 0.105
4656 958 0.128
4789 972 0.105
4922 991 0.143
5055 1016 0.188
5188 1029 0.098
5321 1050 0.158
5454 1073 0.173
5587 1092 0.143
5720 1117 0.188
5853 1134 0.128
5986 1149 0.113
6119 1170 0.158
6252 1187 0.128
6385 1203 0.120
6518 1219 0.120
6651 1244 0.188
6665 1246 0.143

